Numerical bifurcation study of superconducting patterns on a square

This paper considers the extreme type-II Ginzburg-Landau equations that model vortex patterns in superconductors. The nonlinear PDEs are solved using Newton's method, and properties of the Jacobian operator are highlighted. Specifically, it is illustrated how the operator can be regularized using an appropriate phase condition. For a two-dimensional square sample, the numerical results are based on a finite-difference discretization with link variables that preserves the gauge invariance. For two exemplary sample sizes, a thorough bifurcation analysis is performed using the strength of the applied magnetic field as a bifurcation parameter and focusing on the symmetries of this system. The analysis gives new insight in the transitions between stable and unstable states, as well as the connections between stable solution branches.

==> figures/baelus-peeters/2enL0.dat <==
0.02	-0.49959781
0.0325	-0.49893815
0.045	-0.49796472
0.0575	-0.49667797
0.07	-0.49507847
0.0825	-0.49316694
0.095	-0.49094422
0.1075	-0.48841134
0.12	-0.48556945
0.1325	-0.48241985
0.145	-0.47896401
0.1575	-0.47520356
0.17	-0.47114028
0.1825	-0.46677616
0.195	-0.46211331
0.2075	-0.45715406
0.22	-0.45190093
0.2325	-0.44635663
0.245	-0.44052409
0.2575	-0.43440643
0.27	-0.42800704
0.2825	-0.42132951
0.295	-0.41437773
0.3075	-0.40715582
0.32	-0.39966821
0.3325	-0.39191964
0.345	-0.38391517
0.3575	-0.37566021
0.37	-0.36716056
0.3825	-0.35842242
0.395	-0.34945246
0.4075	-0.3402578
0.42	-0.33084609
0.4325	-0.32122561
0.445	-0.31140521
0.4575	-0.3013945
0.47	-0.29120388
0.4825	-0.28084461
0.495	-0.27032895
0.5075	-0.25967034
0.52	-0.24888348
0.5325	-0.23798461
0.545	-0.22699173
0.5575	-0.21592495
0.57	-0.20480688
0.5825	-0.19366324
0.595	-0.18252353
0.6075	-0.171422
0.62	-0.16039804
0.6325	-0.14948936


==> figures/baelus-peeters/2enL1.dat <==
0.1575	-0.37037094
0.17	-0.37197704
0.1825	-0.37321094
0.195	-0.3741194
0.2075	-0.3747145
0.22	-0.37500142
0.2325	-0.37498304
0.245	-0.37466134
0.2575	-0.37403792
0.27	-0.3731142
0.2825	-0.3718916
0.295	-0.37037161
0.3075	-0.36855579
0.32	-0.36644583
0.3325	-0.36404356
0.345	-0.36135097
0.3575	-0.35837022
0.37	-0.35510364
0.3825	-0.35155378
0.395	-0.34772337
0.4075	-0.34361535
0.42	-0.33923289
0.4325	-0.33457941
0.445	-0.32965855
0.4575	-0.32447424
0.47	-0.31903068
0.4825	-0.31333235
0.495	-0.30738407
0.5075	-0.30119098
0.52	-0.29475859
0.5325	-0.28809277
0.545	-0.28119984
0.5575	-0.27408655
0.57	-0.26676014
0.5825	-0.25922837
0.595	-0.25149958
0.6075	-0.24358275
0.62	-0.23548754
0.6325	-0.22722441
0.645	-0.21880465
0.6575	-0.21024047
0.67	-0.20154528
0.6825	-0.19273363
0.695	-0.18382159
0.7075	-0.17482629
0.72	-0.16576722
0.7325	-0.15666618
0.745	-0.14754718
0.7575	-0.13843721
0.77	-0.12936633
0.7825	-0.12036575


==> figures/baelus-peeters/2enL10.dat <==
1.6575	-0.0055658015
1.67	-0.0054815993
1.6825	-0.0053655658
1.695	-0.0052172537
1.7075	-0.0050368934
1.72	-0.0048253888
1.7325	-0.0045842888
1.745	-0.0043157651
1.7575	-0.004022596
1.77	-0.0037081514
1.7825	-0.003376381
1.795	-0.0030317958
1.8075	-0.0026794433
1.82	-0.0023248739
1.8325	-0.0019740834
1.845	-0.0016334322
1.8575	-0.0013095251
1.87	-0.0010090428
1.8825	-7.3850452E-4
1.895	-5.0400436E-4
1.9075	-3.1070794E-4


==> figures/baelus-peeters/2enL11.dat <==
1.82	-0.0013122005
1.8325	-0.0012347056
1.845	-0.001146131
1.8575	-0.0010473733
1.87	-9.3984847E-4
1.8825	-8.2547279E-4
1.895	-7.0663882E-4
1.9075	-5.8618464E-4
1.92	-4.6736641E-4
1.9325	-3.5377126E-4
1.945	-2.4924155E-4
1.9575	-1.5785721E-4
1.97	-8.3751973E-5
1.9825	-3.0981301E-5
1.995	-3.3417075E-6
2.0075	-6.9583297E-19
2.02	-8.4451902E-21
2.0325	-1.0134316E-21
2.045	-2.2605851E-22
2.0575	-5.9135822E-23
2.07	-1.1253533E-23
2.0825	-1.5492808E-24
2.095	-1.5372689E-25


==> figures/baelus-peeters/2enL2.dat <==
0.5825	-0.25192813
0.595	-0.24837547
0.6075	-0.24457821
0.62	-0.24054013
0.6325	-0.23626548
0.645	-0.23175887
0.6575	-0.22702525
0.67	-0.22206998
0.6825	-0.2168988
0.695	-0.2115179
0.7075	-0.20593392
0.72	-0.200154
0.7325	-0.19418585
0.745	-0.18803772
0.7575	-0.18171855
0.77	-0.17523795
0.7825	-0.16860633
0.795	-0.16183494
0.8075	-0.15493598
0.82	-0.14792274
0.8325	-0.14080965
0.845	-0.13361249
0.8575	-0.12634926
0.87	-0.11903875
0.8825	-0.11170209
0.895	-0.10436321
0.9075	-0.097048512
0.92	-0.089787368
0.9325	-0.082608939


==> figures/baelus-peeters/2enL2m.dat <==
0.3825	-0.27658354
0.395	-0.27676835
0.4075	-0.2767288
0.42	-0.27646688
0.4325	-0.27598027
0.445	-0.27526601
0.4575	-0.27432139
0.47	-0.27314412
0.4825	-0.27173246
0.495	-0.27008515
0.5075	-0.26820138
0.52	-0.26608083
0.5325	-0.26372353
0.545	-0.26112986
0.5575	-0.25830034
0.57	-0.25523457
0.5825	-0.25192813


==> figures/baelus-peeters/2enL3.dat <==
0.7825	-0.17314145
0.795	-0.16962631
0.8075	-0.16590826
0.82	-0.16199309
0.8325	-0.1578868
0.845	-0.15359575
0.8575	-0.14912675
0.87	-0.14448711
0.8825	-0.13968474
0.895	-0.13472816
0.9075	-0.12962661
0.92	-0.12439008
0.9325	-0.11902941
0.945	-0.11355639
0.9575	-0.10798384
0.97	-0.10232576
0.9825	-0.096597445
0.995	-0.090815631
1.0075	-0.084999485
1.02	-0.079169351
1.0325	-0.073347774
1.045	-0.067560784
1.0575	-0.0618369
1.07	-0.056204556


==> figures/baelus-peeters/2enL3m.dat <==
0.5325	-0.20169508
0.545	-0.2020041
0.5575	-0.20217486
0.57	-0.20218684
0.5825	-0.20202825
0.595	-0.20169092
0.6075	-0.20116867
0.62	-0.20045677
0.6325	-0.19955152
0.645	-0.1984501
0.6575	-0.19715041
0.67	-0.19565102
0.6825	-0.19395107
0.695	-0.19205022
0.7075	-0.18994862
0.72	-0.18764683
0.7325	-0.18514576
0.745	-0.18244631
0.7575	-0.17954848
0.77	-0.17644883
0.7825	-0.17314145


==> figures/baelus-peeters/2enL4m.dat <==
0.6325	-0.13991125
0.645	-0.14125324
0.6575	-0.14242958
0.67	-0.14344717
0.6825	-0.14430399
0.695	-0.14499667
0.7075	-0.14552164
0.72	-0.14587555
0.7325	-0.14605539
0.745	-0.14605849
0.7575	-0.14588258
0.77	-0.14552577
0.7825	-0.14498652
0.795	-0.14426368
0.8075	-0.14335645
0.82	-0.14226435
0.8325	-0.14098727
0.845	-0.13952545
0.8575	-0.13787945
0.87	-0.13605022
0.8825	-0.13403906
0.895	-0.13184764
0.9075	-0.12947806
0.92	-0.12693284
0.9325	-0.12421497
0.945	-0.12132792
0.9575	-0.1182757
0.97	-0.11506285
0.9825	-0.11169452
0.995	-0.10817647
1.0075	-0.10451514
1.02	-0.10071763
1.0325	-0.096791826
1.045	-0.092746383
1.0575	-0.088590825
1.07	-0.084335614
1.0825	-0.079992229
1.095	-0.075573281
1.1075	-0.071092656
1.12	-0.066565639
1.1325	-0.062009073
1.145	-0.057442422
1.1575	-0.052885385
1.17	-0.048362284
1.1825	-0.043899329
1.195	-0.03952508


==> figures/baelus-peeters/2enL5m.dat <==
0.8075	-0.094769934
0.82	-0.096092362
0.8325	-0.097256089
0.845	-0.098261985
0.8575	-0.099107217
0.87	-0.09978856
0.8825	-0.10030315
0.895	-0.10064863
0.9075	-0.10082315
0.92	-0.10082538
0.9325	-0.10065447
0.945	-0.10031002
0.9575	-0.099792048
0.97	-0.099101019
0.9825	-0.098237785
0.995	-0.097203601
1.0075	-0.096000123
1.02	-0.094629409
1.0325	-0.093093921
1.045	-0.091396538
1.0575	-0.089540567
1.07	-0.087529758
1.0825	-0.085368325
1.095	-0.083060964
1.1075	-0.080612886
1.12	-0.078029843
1.1325	-0.075318166
1.145	-0.072484808
1.1575	-0.069537386
1.17	-0.066484246
1.1825	-0.063334521
1.195	-0.060098206
1.2075	-0.05678625
1.22	-0.053410664
1.2325	-0.049984639
1.245	-0.0465227
1.2575	-0.043040862
1.27	-0.039557375
1.2825	-0.036091
1.295	-0.032664707
1.3075	-0.029303263
1.32	-0.026033542


==> figures/baelus-peeters/2enL6.dat <==
1.37	-0.030619303
1.3825	-0.028046214
1.395	-0.025483406
1.4075	-0.022948696
1.42	-0.020463558
1.4325	-0.018050965
1.445	-0.015733506


==> figures/baelus-peeters/2enL6m.dat <==
0.97	-0.063311713
0.9825	-0.064387856
0.995	-0.065319509
1.0075	-0.066110395
1.02	-0.066759007
1.0325	-0.067263639
1.045	-0.067622844
1.0575	-0.067835527
1.07	-0.067900961
1.0825	-0.067818798
1.095	-0.067589067
1.1075	-0.067212177
1.12	-0.066688916
1.1325	-0.066020459
1.145	-0.065208376
1.1575	-0.064254635
1.17	-0.063161618
1.1825	-0.061932135
1.195	-0.060569437
1.2075	-0.059077239
1.22	-0.057459739
1.2325	-0.055721645
1.245	-0.053868208
1.2575	-0.051905252
1.27	-0.049839216
1.2825	-0.047677201
1.295	-0.045427018
1.3075	-0.043097255
1.32	-0.040697341
1.3325	-0.038237629
1.345	-0.035729499
1.3575	-0.033185463
1.37	-0.030619303


==> figures/baelus-peeters/2enL7.dat <==
1.1575	-0.042080538
1.17	-0.042571511
1.1825	-0.042952263
1.195	-0.043220558
1.2075	-0.043374395
1.22	-0.043412316
1.2325	-0.043333412
1.245	-0.043137301
1.2575	-0.042824104
1.27	-0.042394432
1.2825	-0.041849374
1.295	-0.041190497
1.3075	-0.040419845
1.32	-0.039539954
1.3325	-0.038553854
1.345	-0.037465093
1.3575	-0.036277752
1.37	-0.034996473
1.3825	-0.033626487
1.395	-0.032173649
1.4075	-0.030644475
1.42	-0.029046191
1.4325	-0.027386785
1.445	-0.025675068
1.4575	-0.023920739
1.47	-0.02213447
1.4825	-0.020327984
1.495	-0.018514162
1.5075	-0.01670712
1.52	-0.014922752
1.5325	-0.013177346
1.545	-0.01149003
1.5575	-0.0098805614


==> figures/baelus-peeters/2enL8.dat <==
1.32	-0.02517238
1.3325	-0.025407265
1.345	-0.025560831
1.3575	-0.025631504
1.37	-0.025617252
1.3825	-0.025516681
1.395	-0.025329064
1.4075	-0.025054308
1.42	-0.024692919
1.4325	-0.024245982
1.445	-0.023715148
1.4575	-0.023102626
1.47	-0.022411192
1.4825	-0.021644194
1.495	-0.020805567
1.5075	-0.019899854
1.52	-0.018932233
1.5325	-0.017908538
1.545	-0.016835301
1.5575	-0.015719786
1.57	-0.01457003
1.5825	-0.013394887
1.595	-0.012204072
1.6075	-0.011008197
1.62	-0.0098188028
1.6325	-0.008648339
1.645	-0.0075104729
1.6575	-0.0064188216
1.67	-0.0053885268
1.6825	-0.004433559


==> figures/baelus-peeters/2enL9.dat <==
1.495	-0.013366442
1.5075	-0.013360321
1.52	-0.013298285
1.5325	-0.013178827
1.545	-0.013001128
1.5575	-0.012765085
1.57	-0.012471278
1.5825	-0.012120938
1.595	-0.011715926
1.6075	-0.011258726
1.62	-0.010752436
1.6325	-0.010200777
1.645	-0.0096081016
1.6575	-0.0089793992
1.67	-0.0083203148
1.6825	-0.0076371556
1.695	-0.0069369016
1.7075	-0.006227205
1.72	-0.0055163755
1.7325	-0.0048133421
1.745	-0.0041275768
1.7575	-0.0034689452
1.77	-0.0028476682
1.7825	-0.0022733477
1.795	-0.0017554934


==> figures/baelus-peeters/3enL0.dat <==
0.02	-0.4996687
0.0325	-0.4991253
0.045	-0.49832341
0.0575	-0.49726336
0.07	-0.49594557
0.0825	-0.49437057
0.095	-0.492539
0.1075	-0.49045162
0.12	-0.48810927
0.1325	-0.48551293
0.145	-0.48266368
0.1575	-0.47956273
0.17	-0.4762114
0.1825	-0.47261114
0.195	-0.46876351
0.2075	-0.46467025
0.22	-0.46033318
0.2325	-0.45575429
0.245	-0.45093571
0.2575	-0.44587975
0.27	-0.44058884
0.2825	-0.43506561
0.295	-0.42931285
0.3075	-0.42333355
0.32	-0.41713088
0.3325	-0.41070825
0.345	-0.40406925
0.3575	-0.39721774
0.37	-0.39015782
0.3825	-0.38289387
0.395	-0.37543055
0.4075	-0.36777284
0.42	-0.35992606
0.4325	-0.35189589
0.445	-0.34368844
0.4575	-0.33531023
0.47	-0.3267683
0.4825	-0.3180702
0.495	-0.3092241
0.5075	-0.30023887
0.52	-0.29112409
0.5325	-0.28189025
0.545	-0.27254881
0.5575	-0.26311243
0.57	-0.25359505
0.5825	-0.24401224
0.595	-0.23438139
0.6075	-0.22472188
0.62	-0.21505498
0.6325	-0.20539954


==> figures/baelus-peeters/3enL1.dat <==
0.2075	-0.37375825
0.22	-0.37442785
0.2325	-0.37475107
0.245	-0.37480483
0.2575	-0.37460098
0.27	-0.37414468
0.2825	-0.37343899
0.295	-0.37248613
0.3075	-0.37128791
0.32	-0.36984595
0.3325	-0.36816178
0.345	-0.36623696
0.3575	-0.36407309
0.37	-0.36167182
0.3825	-0.35903491
0.395	-0.35616423
0.4075	-0.35306177
0.42	-0.34972967
0.4325	-0.34617019
0.445	-0.34238576
0.4575	-0.33837897
0.47	-0.3341526
0.4825	-0.32970959
0.495	-0.32505309
0.5075	-0.32018645
0.52	-0.31511325
0.5325	-0.30983729
0.545	-0.30436261
0.5575	-0.29869354
0.57	-0.29283467
0.5825	-0.2867909
0.595	-0.28056745
0.6075	-0.2741699
0.62	-0.2676042
0.6325	-0.26087672
0.645	-0.25399425
0.6575	-0.24696412
0.67	-0.23979415
0.6825	-0.23249279
0.695	-0.22506913
0.7075	-0.217533
0.72	-0.20989506
0.7325	-0.20216689
0.745	-0.19436115
0.7575	-0.18649166
0.77	-0.17857421
0.7825	-0.17062461
0.795	-0.16266145
0.8075	-0.15470397
0.82	-0.14676523


==> figures/baelus-peeters/3enL10.dat <==
1.8325	-0.0087025003
1.845	-0.0083489393
1.8575	-0.0079909669
1.87	-0.0076279466
1.8825	-0.0072609107
1.895	-0.0068915085
1.9075	-0.0065217457
1.92	-0.0061538524
1.9325	-0.0057901839
1.945	-0.0054331327
1.9575	-0.0050850485
1.97	-0.0047481762
1.9825	-0.0044246683
1.995	-0.0041172156


==> figures/baelus-peeters/3enL11.dat <==
1.9825	-0.0043935256
1.995	-0.0041593849
2.0075	-0.0039281193
2.02	-0.0036994277
2.0325	-0.0034737869
2.045	-0.0032519402
2.0575	-0.0030347569
2.07	-0.0028231553
2.0825	-0.0026180463
2.095	-0.0024202907
2.1075	-0.0022306695
2.12	-0.0020498814
2.1325	-0.0018786782


==> figures/baelus-peeters/3enL2.dat <==
0.695	-0.23084085
0.7075	-0.22660432
0.72	-0.22219162
0.7325	-0.21760728
0.745	-0.21285617
0.7575	-0.20794346
0.77	-0.2028747
0.7825	-0.19765581
0.795	-0.19229313
0.8075	-0.18679348
0.82	-0.18116415
0.8325	-0.175413
0.845	-0.16954849
0.8575	-0.16357977
0.87	-0.1575167
0.8825	-0.15137
0.895	-0.14515137
0.9075	-0.13887353
0.92	-0.13255044
0.9325	-0.12619752
0.945	-0.11983174
0.9575	-0.11347186
0.97	-0.10713853
0.9825	-0.10085048


==> figures/baelus-peeters/3enL2m.dat <==
0.4575	-0.27535901
0.47	-0.2746802
0.4825	-0.27382588
0.495	-0.27279475
0.5075	-0.27158475
0.52	-0.2701938
0.5325	-0.26862002
0.545	-0.26686178
0.5575	-0.2649175
0.57	-0.26278561
0.5825	-0.26046439
0.595	-0.25795163
0.6075	-0.25524478
0.62	-0.25234158
0.6325	-0.24924101
0.645	-0.24594377
0.6575	-0.24245197
0.67	-0.23876855
0.6825	-0.23489692
0.695	-0.23084085


==> figures/baelus-peeters/3enL3.dat <==
0.5575	-0.20663719
0.57	-0.20709718
0.5825	-0.20736658
0.595	-0.20746442
0.6075	-0.20739283
0.62	-0.20715179
0.6325	-0.20674071
0.645	-0.20615892
0.6575	-0.20540582
0.67	-0.20448094
0.6825	-0.20338401
0.695	-0.20211498
0.7075	-0.20067397
0.72	-0.19906136
0.7325	-0.19727776
0.745	-0.19532399
0.7575	-0.19320113
0.77	-0.19091048
0.7825	-0.18845361
0.795	-0.18583233
0.8075	-0.18304873
0.82	-0.18010514
0.8325	-0.17700421
0.845	-0.17374884
0.8575	-0.17034227
0.87	-0.16678803
0.8825	-0.16309
0.895	-0.15925242
0.9075	-0.15527989
0.92	-0.15117742
0.9325	-0.14695046
0.945	-0.1426049
0.9575	-0.13814715
0.97	-0.13358413
0.9825	-0.12892339
0.995	-0.12417309
1.0075	-0.11934214
1.02	-0.11444024
1.0325	-0.10947798
1.045	-0.10446696
1.0575	-0.099419957
1.07	-0.094351122
1.0825	-0.089276209
1.095	-0.084212935
1.1075	-0.079181322
1.12	-0.074204154
1.1325	-0.069300776


==> figures/baelus-peeters/3enL3m.dat <==
0.4575	-0.27535901
0.47	-0.2746802
0.4825	-0.27382588
0.495	-0.27279475
0.5075	-0.27158475
0.52	-0.2701938
0.5325	-0.26862002
0.545	-0.26686178
0.5575	-0.2649175
0.57	-0.26278561
0.5825	-0.26046439
0.595	-0.25795163
0.6075	-0.25524478
0.62	-0.25234158
0.6325	-0.24924101
0.645	-0.24594377
0.6575	-0.24245197
0.67	-0.23876855
0.6825	-0.23489692
0.695	-0.23084085


==> figures/baelus-peeters/3enL4.dat <==
0.7325	-0.14697526
0.745	-0.14747636
0.7575	-0.14782783
0.77	-0.14802965
0.7825	-0.14808062
0.795	-0.14797952
0.8075	-0.14772531
0.82	-0.14731719
0.8325	-0.14675464
0.845	-0.14603742
0.8575	-0.14516556
0.87	-0.14413935
0.8825	-0.14295936
0.895	-0.14162643
0.9075	-0.14014166
0.92	-0.13850642
0.9325	-0.13672237
0.945	-0.13479141
0.9575	-0.13271575
0.97	-0.13049788
0.9825	-0.12814059
0.995	-0.12564697
1.0075	-0.12302044
1.02	-0.12026476
1.0325	-0.11738405
1.045	-0.11438279
1.0575	-0.11126588
1.07	-0.10803863
1.0825	-0.10470681
1.095	-0.10127671
1.1075	-0.097755128
1.12	-0.094149473
1.1325	-0.090467793
1.145	-0.086718952
1.1575	-0.082912361
1.17	-0.079058593
1.1825	-0.075169186
1.195	-0.071256906
1.2075	-0.067335995
1.22	-0.063422513
1.2325	-0.059534911
1.245	-0.055695195
1.2575	-0.051933417


==> figures/baelus-peeters/3enL4m.dat <==
0.7325	-0.14697526
0.745	-0.14747636
0.7575	-0.14782783
0.77	-0.14802965
0.7825	-0.14808062
0.795	-0.14797952
0.8075	-0.14772531
0.82	-0.14731719
0.8325	-0.14675464
0.845	-0.14603742
0.8575	-0.14516556
0.87	-0.14413935
0.8825	-0.14295936
0.895	-0.14162643
0.9075	-0.14014166
0.92	-0.13850642
0.9325	-0.13672237
0.945	-0.13479141
0.9575	-0.13271575
0.97	-0.13049788
0.9825	-0.12814059
0.995	-0.12564697
1.0075	-0.12302044
1.02	-0.12026476
1.0325	-0.11738405
1.045	-0.11438279
1.0575	-0.11126588
1.07	-0.10803863
1.0825	-0.10470681
1.095	-0.10127671
1.1075	-0.097755128
1.12	-0.094149473
1.1325	-0.090467793
1.145	-0.086718952
1.1575	-0.082912361
1.17	-0.079058593
1.1825	-0.075169186
1.195	-0.071256906
1.2075	-0.067335995
1.22	-0.063422513
1.2325	-0.059534911
1.245	-0.055695195
1.2575	-0.051933417


==> figures/baelus-peeters/3enL5.dat <==
0.9075	-0.10311184
0.92	-0.10353046
0.9325	-0.10381105
0.945	-0.1039554
0.9575	-0.10396357
0.97	-0.10383549
0.9825	-0.10357119
0.995	-0.1031709
1.0075	-0.10263504
1.02	-0.10196426
1.0325	-0.10115941
1.045	-0.10022161
1.0575	-0.099152197
1.07	-0.097952776
1.0825	-0.096625201
1.095	-0.095171598
1.1075	-0.093594372
1.12	-0.091896219
1.1325	-0.090080141
1.145	-0.088149459
1.1575	-0.086107832
1.17	-0.083959277
1.1825	-0.081708191
1.195	-0.079359375
1.2075	-0.076918068
1.22	-0.074389976
1.2325	-0.071781316
1.245	-0.069098864
1.2575	-0.066350006
1.27	-0.063542917
1.2825	-0.060686235
1.295	-0.057789684
1.3075	-0.054863964
1.32	-0.051920916
1.3325	-0.048973789
1.345	-0.046037652
1.3575	-0.043130135
1.37	-0.040273643


==> figures/baelus-peeters/3enL5m.dat <==
0.9075	-0.10311184
0.92	-0.10353046
0.9325	-0.10381105
0.945	-0.1039554
0.9575	-0.10396357
0.97	-0.10383549
0.9825	-0.10357119
0.995	-0.1031709
1.0075	-0.10263504
1.02	-0.10196426
1.0325	-0.10115941
1.045	-0.10022161
1.0575	-0.099152197
1.07	-0.097952776
1.0825	-0.096625201
1.095	-0.095171598
1.1075	-0.093594372
1.12	-0.091896219
1.1325	-0.090080141
1.145	-0.088149459
1.1575	-0.086107832
1.17	-0.083959277
1.1825	-0.081708191
1.195	-0.079359375
1.2075	-0.076918068
1.22	-0.074389976
1.2325	-0.071781316
1.245	-0.069098864
1.2575	-0.066350006
1.27	-0.063542917
1.2825	-0.060686235
1.295	-0.057789684
1.3075	-0.054863964
1.32	-0.051920916
1.3325	-0.048973789
1.345	-0.046037652
1.3575	-0.043130135
1.37	-0.040273643


==> figures/baelus-peeters/3enL6m.dat <==
1.12	-0.07128337
1.1325	-0.071135222
1.145	-0.070877605
1.1575	-0.070510376
1.17	-0.070033621
1.1825	-0.069447777
1.195	-0.06875362
1.2075	-0.067952253
1.22	-0.067045099
1.2325	-0.066033896
1.245	-0.064920704
1.2575	-0.063707911
1.27	-0.062398239
1.2825	-0.060994761
1.295	-0.059500915
1.3075	-0.05792052
1.32	-0.0562578
1.3325	-0.054517413
1.345	-0.052704473
1.3575	-0.050824592
1.37	-0.048883925
1.3825	-0.046889213
1.395	-0.044848
1.4075	-0.042768096
1.42	-0.040658586
1.4325	-0.03852933
1.445	-0.036391311
1.4575	-0.034256903
1.47	-0.032140333
1.4825	-0.030058916
1.495	-0.028044063


==> figures/baelus-peeters/3enL7.dat <==
1.3075	-0.04673574
1.32	-0.046351737
1.3325	-0.045888392
1.345	-0.045345007
1.3575	-0.044721578
1.37	-0.044018816
1.3825	-0.043237987
1.395	-0.042380829
1.4075	-0.041449529
1.42	-0.040446703
1.4325	-0.039375394
1.445	-0.038239087
1.4575	-0.037041707
1.47	-0.03578766
1.4825	-0.034481833
1.495	-0.033129643
1.5075	-0.031737082
1.52	-0.030310875
1.5325	-0.028858001
1.545	-0.027386594
1.5575	-0.0259055
1.57	-0.024424505
1.5825	-0.022954694
1.595	-0.021508915
1.6075	-0.020104544


==> figures/baelus-peeters/3enL8.dat <==
1.495	-0.028555451
1.5075	-0.028048682
1.52	-0.027493003
1.5325	-0.026887008
1.545	-0.026231308
1.5575	-0.025527458
1.57	-0.024777692
1.5825	-0.023984823
1.595	-0.023152195
1.6075	-0.022283672
1.62	-0.021383633
1.6325	-0.020456981
1.645	-0.019509159
1.6575	-0.018546275
1.67	-0.017574636
1.6825	-0.016601535
1.695	-0.015634773
1.7075	-0.014682897
1.72	-0.013755721


==> figures/baelus-peeters/3enL9.dat <==
1.67	-0.016255871
1.6825	-0.015785415
1.695	-0.015293505
1.7075	-0.014778389
1.72	-0.014241131
1.7325	-0.013683803
1.745	-0.013109141
1.7575	-0.012520407
1.77	-0.011921338
1.7825	-0.011315994
1.795	-0.010708841
1.8075	-0.010104605
1.82	-0.009508221
1.8325	-0.0089247749
1.845	-0.0083595414
1.8575	-0.0078189739


==> figures/baelus-peeters/enL0.dat <==
0.02	-0.49957723
0.0325	-0.49888381
0.045	-0.49786055
0.0575	-0.49650787
0.07	-0.49482635
0.0825	-0.49281668
0.095	-0.49047971
0.1075	-0.48781644
0.12	-0.484828
0.1325	-0.48151568
0.145	-0.47788093
0.1575	-0.47392535
0.17	-0.46965071
0.1825	-0.46505894
0.195	-0.46015215
0.2075	-0.45493264
0.22	-0.44940289
0.2325	-0.44356557
0.245	-0.43742356
0.2575	-0.43097998
0.27	-0.42423815
0.2825	-0.41720163
0.295	-0.40987427
0.3075	-0.40226012
0.32	-0.39436359
0.3325	-0.38618934
0.345	-0.3777424
0.3575	-0.36902811
0.37	-0.36005222
0.3825	-0.35082084
0.395	-0.34134059
0.4075	-0.33161851
0.42	-0.32166218
0.4325	-0.31147972
0.445	-0.30107992
0.4575	-0.29047222
0.47	-0.27966684
0.4825	-0.26867484
0.495	-0.25750822
0.5075	-0.24618001
0.52	-0.23470449
0.5325	-0.22309723
0.545	-0.21137534
0.5575	-0.1995577
0.57	-0.18766516
0.5825	-0.1757208
0.595	-0.1637503
0.6075	-0.15178207
0.62	-0.13984701
0.6325	-0.12797593
0.645	-0.11617233


==> figures/baelus-peeters/enL1.dat <==
0.1825	-0.37216526
0.195	-0.37318895
0.2075	-0.37380386
0.22	-0.37406007
0.2325	-0.37397526
0.245	-0.37355826
0.2575	-0.37281445
0.27	-0.37174764
0.2825	-0.37036081
0.295	-0.36865658
0.3075	-0.36663734
0.32	-0.36430542
0.3325	-0.36166318
0.345	-0.35871301
0.3575	-0.35545744
0.37	-0.35189911
0.3825	-0.34804082
0.395	-0.34388555
0.4075	-0.33943647
0.42	-0.33469697
0.4325	-0.32967066
0.445	-0.32436139
0.4575	-0.31877327
0.47	-0.31291071
0.4825	-0.30677841
0.495	-0.30038137
0.5075	-0.29372498
0.52	-0.28681495
0.5325	-0.27965745
0.545	-0.27225903
0.5575	-0.26462674
0.57	-0.25676814
0.5825	-0.24869132
0.595	-0.24040501
0.6075	-0.23191859
0.62	-0.22324216
0.6325	-0.21438665
0.645	-0.20536388
0.6575	-0.19618666
0.67	-0.18686888
0.6825	-0.17742568
0.695	-0.16787353
0.7075	-0.15823058
0.72	-0.14851664
0.7325	-0.13875321
0.745	-0.12896363
0.7575	-0.11917281
0.77	-0.10940494
0.7825	-0.0996677


==> figures/baelus-peeters/enL10.dat <==
1.62	-0.0046174733
1.6325	-0.0047099243
1.645	-0.0047527604
1.6575	-0.0047458267
1.67	-0.0046892918
1.6825	-0.0045839377
1.695	-0.0044312226
1.7075	-0.0042333118
1.72	-0.0039931088
1.7325	-0.0037142822
1.745	-0.003401317
1.7575	-0.0030595508
1.77	-0.0026952998
1.7825	-0.0023158397
1.795	-0.001929115
1.8075	-0.001544821
1.82	-0.001173715
1.8325	-8.2798601E-4
1.845	-5.2144082E-4
1.8575	-2.697361E-4


==> figures/baelus-peeters/enL2.dat <==
0.595	-0.24357904
0.6075	-0.23936612
0.62	-0.23489946
0.6325	-0.23018312
0.645	-0.22522182
0.6575	-0.22002084
0.67	-0.21458589
0.6825	-0.20892318
0.695	-0.20303938
0.7075	-0.1969417
0.72	-0.19063791
0.7325	-0.18413637
0.745	-0.17744612
0.7575	-0.17057691
0.77	-0.16353927
0.7825	-0.15634463
0.795	-0.14900537
0.8075	-0.14153496
0.82	-0.13394804
0.8325	-0.12626053
0.845	-0.11848989
0.8575	-0.11065514
0.87	-0.10277705
0.8825	-0.094878123
0.895	-0.086983206
0.9075	-0.079113483
0.92	-0.071278865


==> figures/baelus-peeters/enL2m.dat <==
0.395	-0.2759608
0.4075	-0.27591178
0.42	-0.27555678
0.4325	-0.27493899
0.445	-0.27406528
0.4575	-0.27293671
0.47	-0.27155287
0.4825	-0.26991306
0.495	-0.26801669
0.5075	-0.26586336
0.52	-0.26345289
0.5325	-0.26078522
0.545	-0.25786011
0.5575	-0.25467682
0.57	-0.25123469
0.5825	-0.2475354
0.595	-0.24357904


==> figures/baelus-peeters/enL3.dat <==
0.77	-0.17187911
0.7825	-0.16813602
0.795	-0.16417334
0.8075	-0.15999669
0.82	-0.15561207
0.8325	-0.15102595
0.845	-0.14624546
0.8575	-0.14127818
0.87	-0.13613235
0.8825	-0.13081693
0.895	-0.12534156
0.9075	-0.11971677
0.92	-0.11395398
0.9325	-0.1080656
0.945	-0.10206512
0.9575	-0.095967291
0.97	-0.089788263
0.9825	-0.083545667
0.995	-0.077258874
1.0075	-0.070949024
1.02	-0.064639909
1.0325	-0.058354036
1.045	-0.052114079


==> figures/baelus-peeters/enL3m.dat <==
0.5325	-0.20126841
0.545	-0.20166522
0.5575	-0.20185374
0.57	-0.20183379
0.5825	-0.20160303
0.595	-0.20115873
0.6075	-0.20049836
0.62	-0.19961975
0.6325	-0.19852121
0.645	-0.19720151
0.6575	-0.19565992
0.67	-0.19389615
0.6825	-0.19191041
0.695	-0.18970331
0.7075	-0.18727594
0.72	-0.18462976
0.7325	-0.18176665
0.745	-0.17868874
0.7575	-0.17539666
0.77	-0.17187911


==> figures/baelus-peeters/enL4.dat <==
0.8825	-0.13046205
0.895	-0.12801634
0.9075	-0.12536643
0.92	-0.12251649
0.9325	-0.11947124
0.945	-0.11623606
0.9575	-0.11281675
0.97	-0.10921967
0.9825	-0.10545179
0.995	-0.10152072
1.0075	-0.097434712
1.02	-0.093202783
1.0325	-0.088834792
1.045	-0.08434146
1.0575	-0.079734456
1.07	-0.075026577
1.0825	-0.070231795
1.095	-0.065365447
1.1075	-0.060444371
1.12	-0.055487114
1.1325	-0.05051403
1.145	-0.045548142
1.1575	-0.040612028
1.17	-0.03573007
1.1825	-0.030890452


==> figures/baelus-peeters/enL4m.dat <==
0.6575	-0.14041035
0.67	-0.14148136
0.6825	-0.14234883
0.695	-0.14303358
0.7075	-0.14353765
0.72	-0.14385928
0.7325	-0.14399576
0.745	-0.1439444
0.7575	-0.14370271
0.77	-0.14326863
0.7825	-0.14264046
0.795	-0.14181692
0.8075	-0.14079702
0.82	-0.1395799
0.8325	-0.13816452
0.845	-0.13654881
0.8575	-0.13472878
0.87	-0.13270018
0.8825	-0.13046205


==> figures/baelus-peeters/enL5.dat <==
0.9075	-0.10034777
0.92	-0.10026194
0.9325	-0.09997732
0.945	-0.099494698
0.9575	-0.098815163
0.97	-0.097940167
0.9825	-0.096871522
0.995	-0.09561142
1.0075	-0.094162431
1.02	-0.092527533
1.0325	-0.090710117
1.045	-0.088714019
1.0575	-0.086543524
1.07	-0.084203401
1.0825	-0.081698953
1.095	-0.07903602
1.1075	-0.076221017
1.12	-0.073261022
1.1325	-0.070163765
1.145	-0.066937756
1.1575	-0.063592323
1.17	-0.060137669
1.1825	-0.056584951
1.195	-0.052946442
1.2075	-0.049235629
1.22	-0.045467368
1.2325	-0.041658007
1.245	-0.037825639
1.2575	-0.033990204
1.27	-0.03017432
1.2825	-0.026400668
1.295	-0.022693363


==> figures/baelus-peeters/enL5m.dat <==
0.795	-0.093168934
0.8075	-0.094602418
0.82	-0.095873361
0.8325	-0.096993306
0.845	-0.097961213
0.8575	-0.098773961
0.87	-0.099428249
0.8825	-0.099920463
0.895	-0.10023425
0.9075	-0.10034777


==> figures/baelus-peeters/enL6.dat <==
0.945	-0.060695711
0.9575	-0.06215259
0.97	-0.063446685
0.9825	-0.064579314
0.995	-0.065549203
1.0075	-0.066354726
1.02	-0.066994375
1.0325	-0.067466912
1.045	-0.067771437
1.0575	-0.06790741
1.07	-0.067874671
1.0825	-0.067673441
1.095	-0.067304346
1.1075	-0.066768404
1.12	-0.066067046
1.1325	-0.065202128
1.145	-0.064175933
1.1575	-0.062991193
1.17	-0.061651106
1.1825	-0.060159361
1.195	-0.058520147
1.2075	-0.056738197
1.22	-0.054818815
1.2325	-0.052767912
1.245	-0.050592064
1.2575	-0.048298536
1.27	-0.045895361
1.2825	-0.043391436
1.295	-0.040796563
1.3075	-0.038121483
1.32	-0.035378094
1.3325	-0.032579536
1.345	-0.029740331
1.3575	-0.026876591
1.37	-0.024006128
1.3825	-0.021148758
1.395	-0.018326928
1.4075	-0.015563426
1.42	-0.012878637


==> figures/baelus-peeters/enL7.dat <==
1.1075	-0.038736881
1.12	-0.039794768
1.1325	-0.0407189
1.145	-0.041511029
1.1575	-0.04216974
1.17	-0.042693348
1.1825	-0.043080376
1.195	-0.043329701
1.2075	-0.043440609
1.22	-0.043412813
1.2325	-0.043246471
1.245	-0.042942195
1.2575	-0.042501062
1.27	-0.041924618
1.2825	-0.041214896
1.295	-0.040374433
1.3075	-0.03940628
1.32	-0.038314035
1.3325	-0.037101861
1.345	-0.035774545
1.3575	-0.034337473
1.37	-0.032796737
1.3825	-0.031159163
1.395	-0.029432355
1.4075	-0.027624827
1.42	-0.025746012
1.4325	-0.023806275
1.445	-0.021817253
1.4575	-0.019791818
1.47	-0.017744267
1.4825	-0.015690528
1.495	-0.013648351
1.5075	-0.011637545
1.52	-0.0096804849
1.5325	-0.0077992873


==> figures/baelus-peeters/enL8.dat <==
1.27	-0.022709197
1.2825	-0.023418596
1.295	-0.024018339
1.3075	-0.024514029
1.32	-0.024904456
1.3325	-0.025188126
1.345	-0.025363835
1.3575	-0.025430814
1.37	-0.025388775
1.3825	-0.025237937
1.395	-0.024979039
1.4075	-0.024613347
1.42	-0.024142676
1.4325	-0.023569403
1.445	-0.022896488
1.4575	-0.022127493
1.47	-0.021266626
1.4825	-0.020318776
1.495	-0.019289529
1.5075	-0.018185257
1.52	-0.01701315
1.5325	-0.015781323
1.545	-0.014498852
1.5575	-0.013175816
1.57	-0.011823536
1.5825	-0.010454668
1.595	-0.0090833714
1.6075	-0.0077254665
1.62	-0.0063986857
1.6325	-0.0051228859
1.645	-0.0039200531


==> figures/baelus-peeters/enL9.dat <==
1.445	-0.011894507
1.4575	-0.012230233
1.47	-0.012488829
1.4825	-0.012669863
1.495	-0.012772306
1.5075	-0.012795488
1.52	-0.012739258
1.5325	-0.012604034
1.545	-0.012390827
1.5575	-0.012101261
1.57	-0.011737586
1.5825	-0.011302708
1.595	-0.010800216
1.6075	-0.010234437
1.62	-0.0096104321
1.6325	-0.0089340789
1.645	-0.0082121217
1.6575	-0.0074522922
1.67	-0.0066632289
1.6825	-0.0058547264
1.695	-0.0050378524
1.7075	-0.0042250571
1.72	-0.0034305665
1.7325	-0.0026696263
1.745	-0.001960224
1.7575	-0.0013220277

